The spectral index of polarized diffuse Galactic emission between 30 and 44 GHz

We present an estimate of the polarized spectral index between the Planck 30 and 44 GHz surveys in $3.7^\circ$ pixels across the entire sky. We use an objective reference prior that maximises the impact of the data on the posterior and multiply this by a maximum entropy prior that includes information from observations in total intensity by assuming a polarization fraction. Our parametrization of the problem allows the reference prior to be easily determined and also provides a natural method of including prior information. The spectral index map is consistent with those found by others between surveys at similar frequencies. Across the entire sky we find an average temperature spectral index of $-2.99\pm0.03(\pm1.12)$ where the first error term is the statistical uncertainty on the mean and the second error term (in parentheses) is the extra intrinsic scatter in the data. We use a clustering algorithm to identify pixels with actual detections of the spectral index. The average spectral index in these pixels is $-3.12\pm0.03(\pm0.64)$ and then when also excluding pixels within $10^\circ$ of the Galactic plane we find $-2.92(\pm0.03)$. We find a statistically significant difference between the average spectral indices in the North and South Fermi bubbles. Only including pixels identified by the clustering algorithm, the average spectral index in the southern bubble is $-3.00\pm0.05(\pm0.35)$, which is similar to the average across the whole sky. In the northern bubble we find a much harder average spectral index of $-2.36\pm0.09(\pm0.63)$. Therefore, if the bubbles are features in microwave polarization they are not symmetric about the Galactic plane.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
